Constrained Power Reference Control for Wind Turbines

The cost of wind energy can be reduced by controlling the power reference of a turbine to increase energy capture, while maintaining load and generator speed constraints. We apply standard torque and pitch controllers to the direct inputs of the turbine and use their set points to change the power output and reduce generator speed and blade load transients. A power reference controller increases the power output when conditions are safe and decreases it when problematic transient events are expected. Transient generator speeds and blade loads are estimated using a gust measure derived from a wind speed estimate. A hybrid controller decreases the power rating from a maximum allowable power. Compared to a baseline controller, with a constant power reference, the proposed controller results in generator speeds and blade loads that do not exceed the original limits, increases tower fore-aft damage equivalent loads by 1%, and increases the annual energy production by 5%.

==> Constrained Power Reference Control for Wind Turbines/Documents/README.txt <==
% README.TXT for WileyNJD-v2.cls
% Version 2.0 released 22 September 2017
%
% This software may only be used to prepare an article for publication in the
% Wiley NJD journals
% to be published by John Wiley & Sons, Ltd.
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   README.TXT   this file
%   WileyNJD-v2.cls  the LaTeX2e class file
%   NJDnatbib.sty --> NJD natbib reference package.
%   Stix-Fonts (folder) -->   Stix font files 

%   MiKTeX 2.9 (Freeware software) is required to install STIX/LATO fonts
%   Download MiKTeX installer & instructions from the below URLs
	https://miktex.org/download
 	Instructions to install the basic MiKTeX installer
	https://miktex.org/howto/install-miktex

%   Execute(double click) --> Windows-Stix-fontinstaller.exe from Stix-Fonts folder (This EXE file will install fonts to local drive) (please rename Windows-Stix-fontinstaller.e_xe to Windows-Stix-fontinstaller.exe)
%   Still shows font error, please do the following
%   Start-->run--> type "mo_edmin.exe" and press enter
%   Press -->Refresh FNDB button--> press close button.
%   wileyNJD-Doc.tex   authors' instructions
%   wileyNJD-Doc.pdf   authors' instructions in PDF format
%
% Typeset wileyNJD-Doc.tex for instructions and examples, or view the PDF.
%
% Simply place WileyNJD-v2.cls, NJDnatbib.sty, wileyNJD-AMA.bst and wileyNJD-Doc.tex in your systems usual directories
% and typeset using your LaTeX2e command.
%
%
%
% *** IMPORTANT NOTE ***
% When you submit your paper, please use the "doublespace" option
% in the documentclass line which will double-space your document
% and make the task of reviewing much simpler.
%



==> Constrained Power Reference Control for Wind Turbines/LCPCFigs/test.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'test.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{665.1299219bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.45044249)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{test.pdf}}%
    \put(0.32023542,0.18515526){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Turbine}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{test.pdf}}%
    \put(0.32727626,0.41840603){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Wind/}}}%
    \put(0.33430598,0.38956616){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{DLCs}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{test.pdf}}%
    \put(0.71495634,0.14646797){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{AEP,}}}%
    \put(0.71495634,0.11402311){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Structural }}}%
    \put(0.71495634,0.08157825){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Loads}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{test.pdf}}%
    \put(0.60774094,0.18515521){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Metrics}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{test.pdf}}%
    \put(0.06091999,0.19871896){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Aero/}}}%
    \put(0.05659401,0.16987908){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Struct.}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{test.pdf}}%
    \put(0.17267899,0.2358969){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Turbine }}}%
    \put(0.17267899,0.20345204){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Model}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{test.pdf}}%
    \put(0.84358104,0.19957514){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Cost}}}%
    \put(0.83330679,0.1707353){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Model}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{test.pdf}}%
    \put(0.55537284,0.37432824){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Blade Length}}}%
    \put(0.55537284,0.34188339){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Blade Mass}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{test.pdf}}%
    \put(0.3961604,0.09417999){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Control}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{test.pdf}}%
  \end{picture}%
\endgroup%


==> Documents/README.txt <==
% README.TXT for WileyNJD-v2.cls
% Version 2.0 released 22 September 2017
%
% This software may only be used to prepare an article for publication in the
% Wiley NJD journals
% to be published by John Wiley & Sons, Ltd.
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   README.TXT   this file
%   WileyNJD-v2.cls  the LaTeX2e class file
%   NJDnatbib.sty --> NJD natbib reference package.
%   Stix-Fonts (folder) -->   Stix font files 

%   MiKTeX 2.9 (Freeware software) is required to install STIX/LATO fonts
%   Download MiKTeX installer & instructions from the below URLs
	https://miktex.org/download
 	Instructions to install the basic MiKTeX installer
	https://miktex.org/howto/install-miktex

%   Execute(double click) --> Windows-Stix-fontinstaller.exe from Stix-Fonts folder (This EXE file will install fonts to local drive) (please rename Windows-Stix-fontinstaller.e_xe to Windows-Stix-fontinstaller.exe)
%   Still shows font error, please do the following
%   Start-->run--> type "mo_edmin.exe" and press enter
%   Press -->Refresh FNDB button--> press close button.
%   wileyNJD-Doc.tex   authors' instructions
%   wileyNJD-Doc.pdf   authors' instructions in PDF format
%
% Typeset wileyNJD-Doc.tex for instructions and examples, or view the PDF.
%
% Simply place WileyNJD-v2.cls, NJDnatbib.sty, wileyNJD-AMA.bst and wileyNJD-Doc.tex in your systems usual directories
% and typeset using your LaTeX2e command.
%
%
%
% *** IMPORTANT NOTE ***
% When you submit your paper, please use the "doublespace" option
% in the documentclass line which will double-space your document
% and make the task of reviewing much simpler.
%



==> LCPCFigs/test.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'test.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{665.1299219bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.45044249)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{test.pdf}}%
    \put(0.32023542,0.18515526){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Turbine}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{test.pdf}}%
    \put(0.32727626,0.41840603){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Wind/}}}%
    \put(0.33430598,0.38956616){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{DLCs}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{test.pdf}}%
    \put(0.71495634,0.14646797){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{AEP,}}}%
    \put(0.71495634,0.11402311){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Structural }}}%
    \put(0.71495634,0.08157825){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Loads}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{test.pdf}}%
    \put(0.60774094,0.18515521){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Metrics}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{test.pdf}}%
    \put(0.06091999,0.19871896){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Aero/}}}%
    \put(0.05659401,0.16987908){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Struct.}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{test.pdf}}%
    \put(0.17267899,0.2358969){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Turbine }}}%
    \put(0.17267899,0.20345204){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Model}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{test.pdf}}%
    \put(0.84358104,0.19957514){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Cost}}}%
    \put(0.83330679,0.1707353){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Model}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{test.pdf}}%
    \put(0.55537284,0.37432824){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Blade Length}}}%
    \put(0.55537284,0.34188339){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Blade Mass}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{test.pdf}}%
    \put(0.3961604,0.09417999){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Control}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{test.pdf}}%
  \end{picture}%
\endgroup%

